Shared Autonomy via Hindsight Optimization for Teleoperation and Teaming

In shared autonomy, a user and autonomous system work together to achieve shared goals. To collaborate effectively, the autonomous system must know the user's goal. As such, most prior works follow a predict-then-act model, first predicting the user's goal with high confidence, then assisting given that goal. Unfortunately, confidently predicting the user's goal may not be possible until they have nearly achieved it, causing predict-then-act methods to provide little assistance. However, the system can often provide useful assistance even when confidence for any single goal is low (e.g. move towards multiple goals). In this work, we formalize this insight by modelling shared autonomy as a Partially Observable Markov Decision Process (POMDP), providing assistance that minimizes the expected cost-to-go with an unknown goal. As solving this POMDP optimally is intractable, we use hindsight optimization to approximate. We apply our framework to both shared-control teleoperation and human-robot teaming. Compared to predict-then-act methods, our method achieves goals faster, requires less user input, decreases user idling time, and results in fewer user-robot collisions.

==> outline.txt <==
QUESTIONS:
-Where to put linearization of formulation?

TODO:
-Regenerate RSS figures to be smaller, have same color scheme as HRI figures
-Regenerate IROS figures to have the correct color, same font/style as the other figures

abstract

intro
-assist user in accomplishing goals without explicitly knowing goal
-user input as observation

related works
-user assistance strategies
-shared control teleoperation
-user prediction
-collaboration

formulation
-POMDP

-user prediction

experiments
-shared control teleoperation 1: RSS
-shared control teleoperation 2: HRI
-shared workspace collaboration

conclusion





